Contextual Document Similarity for Content-based Literature Recommender Systems

To cope with the ever-growing information overload, an increasing number of digital libraries employ content-based recommender systems. These systems traditionally recommend related documents with the help of similarity measures. However, current document similarity measures simply distinguish between similar and dissimilar documents. This simplification is especially crucial for extensive documents, which cover various facets of a topic and are often found in digital libraries. Still, these similarity measures neglect to what facet the similarity relates. Therefore, the context of the similarity remains ill-defined. In this doctoral thesis, we explore contextual document similarity measures, i.e., methods that determine document similarity as a triple of two documents and the context of their similarity. The context is here a further specification of the similarity. For example, in the scientific domain, research papers can be similar with respect to their background, methodology, or findings. The measurement of similarity in regards to one or more given contexts will enhance recommender systems. Namely, users will be able to explore document collections by formulating queries in terms of documents and their contextual similarities. Thus, our research objective is the development and evaluation of a recommender system based on contextual similarity. The underlying techniques will apply established similarity measures and as well as neural approaches while utilizing semantic features obtained from links between documents and their text.

==> paper.txt <==







2020
2020
acmlicensed
[JCDL '20]JCDL '20: ACM/IEEE Joint Conference on Digital LibrariesJune 19-23, 2020Wuhan, Hubei, P. R. China
JCDL '20: ACM/IEEE Joint Conference on Digital Libraries, June 19-23, 2020, Wuhan, Hubei, P. R. China
15.00
10.1145/123456.123456 
978-1-4503-9999-9/19/11

Contextual Document Similarity for Content-based Literature Recommender Systems



Malte Ostendorff

 
  University of Konstanz
  Konstanz
  Germany

malte.ostendorff@uni-konstanz.de

 
Doctoral Advisor: Prof. Dr. Bela Gipp


















To cope with the ever-growing information overload, an increasing number of digital libraries employ content-based recommender systems. These systems traditionally recommend related documents with the help of similarity measures. However, current document similarity measures simply distinguish between similar and dissimilar documents. This simplification is especially crucial for extensive documents, which cover various facets of a topic and are often found in digital libraries. Still, these similarity measures neglect to what facet the similarity relates. Therefore, the context of the similarity remains ill-defined. In this doctoral thesis, we explore contextual document similarity measures, i.e., methods that determine document similarity as a triple of two documents and the context of their similarity. The context is here a further specification of the similarity. For example, in the scientific domain, research papers can be similar with respect to their background, methodology, or findings. The measurement of similarity in regards to one or more given contexts will enhance recommender systems. Namely, users will be able to explore document collections by formulating queries in terms of documents and their contextual similarities. Thus, our research objective is the development and evaluation of a recommender system based on contextual similarity. The underlying techniques will apply established similarity measures and as well as neural approaches, while utilizing semantic features obtained from links between documents and their text.





<ccs2012>
   <concept>
       <concept_id>10002951.10003317.10003347.10003350</concept_id>
       <concept_desc>Information systems Recommender systems</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
   <concept>
       <concept_id>10002951.10003317.10003338.10003342</concept_id>
       <concept_desc>Information systems Similarity measures</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
   <concept>
       <concept_id>10002951.10003317.10003347.10003356</concept_id>
       <concept_desc>Information systems Clustering and classification</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010257.10010258.10010259.10010263</concept_id>
       <concept_desc>Computing methodologies Supervised learning by classification</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
 </ccs2012>

[300]Information systems Recommender systems
[300]Information systems Similarity measures
[300]Information systems Clustering and classification
[300]Computing methodologies Supervised learning by classification

document similarity, recommender systems, natural language processing, citation analysis, document classification





Introduction




Recommender systems are a popular filtering and discovery tool for managing the vast and continuously increasing amount of digitally available content. 
Many systems, like collaborative filtering , gather information about their users and provide individual recommendations based on the collected data.
However, in numerous scenarios, user-based recommender systems are not applicable, e.g., due to privacy constraints or too frequent changes in the user's information need to provide meaningful recommendations.
Digital libraries often deal with such a scenario.
Instead of user-based features, most of the literature recommender systems (approximately 55) employ content-based document features and corresponding similarity measures .

The task of recommending documents is often divided into two major phases, feature representation, and retrieval. 
First, features of documents are represented as numerical vectors, both the query document (seed) and document collection. 
Translating words and documents into n-dimensional vectors is a common task in information retrieval (IR) and natural language processing (NLP).
The vector space model , TF-IDF , Paragraph Vectors , and GloVe  among others have been proven to be effective to capture semantic text features. 
Similarly, non-textual document elements, like citations used in scientific literature or hyperlinks in web pages, are an essential source of semantic information . 

Second, a retrieval method selects documents from the collection that are most similar to the seed document.
The cosine similarity is one common measure that computes the similarity score between document vectors.
As illustrated in Figure , a (one dimensional) similarity score is assigned to each document pair of seed and recommendation candidate. 
Then, the top- recommendations are chosen from the candidate documents with the highest similarity to the seed document.




]figures/fine-grain-doc-sim.pdf
Traditional similarity: Document semantics are assumed to be unambiguous. Recommendations are chosen among candidate documents based on a single similarity measure.

However, this approach does not account for the unambiguous semantics of long-form documents.
For instance, research papers tend to cover multiple facets of a topic, e.g., method, background, or results.
Still, today's similarity measures treat documents as singular entities even tough the document semantics are rather heterogeneous.
As a result, it remains unclear to what facets the similarity rates.
Philosopher Nelson Goodman  already argued that the similarity of A to B is a meaningless notion unless one can say "in what respect" A is similar to B.
In the context of NLP, Bar et al.  found that text similarity is used indiscriminately as a general term without any concern of the many perspectives, two different item can be co-related. 
Consequently, the similarity of A and B should only make sense if we know what context is taken into account. 




]figures/fine-grain-doc-sim.pdf
Contextual document similarity: Document semantics are ambiguous. Multiple similarity dimensions reflect the different aspects of a document (illustrated by different colors).


Figure  depicts how the similarity of documents can change depending on a given context.
For context  (green), the most similar document is different from the one for context  (orange).
In practise, the different similarity contexts could be, for example, the background, methodology, or findings of research papers when working with scientific literature.
Determining the contextual document similarity would be, in particular, beneficial for recommender systems with an expert audience.
Experts have complex information needs and often search for relations between literature that may not be evident at first sight.
For the domain of scientific literature, Chan et al.  emphasize how important the discovery of analogies between research papers is for scientific progress. 
Current document similarity measures are not designed for analogical queries .
An example of an analogical query would be the retrieval of other papers with similar methodology but different outcome.

Solving such queries is crucial for finding distantly related, yet, highly relevant documents.
One relevant paper that shares a specific aspect might remain undiscovered because it is from a different research field and, therefore, does not share the vocabulary nor citations with the seed document. 


In this thesis, we will investigate what we define as contextual document similarity. 
Instead of determining similarity as a tuple of a seed document  and a target document , the contextual document similarity is a triple of ,  and a context .
As the source of information for the context, we focus on textual content and links (or citations) between documents. 
We hypothesize that similarity-based recommender systems can be significantly improved by considering the context of the similarity.
Moreover, we envision improvements for systems with expert users, who benefit from recommendations without any evident connection to the seed document.




Research Approach


In contrast to established document similarity measures, the contextual document similarity will account for many-faceted document semantics, and will clarify in what respects two documents are similar or dissimilar.
Downstream information retrieval applications will benefit from the context information.
To be precise, we focus on literature recommender systems as application.


Research Objective 


The shortcomings of document similarity measures and content-based recommender systems motivate us to define the following research objective:


Design, implement, and evaluate a contextual document similarity measure that utilizes link- and text-features to enable recommendations of relevant literature, which would remain undiscovered with existing methods.




The goal of the planned research project is twofold.
First, we will conceive a contextual document similarity measure that utilizes hybrid semantic features from text and links, whereby the measure provides the context in which two documents are similar.
Here, the text is a natural language text from the document body and links are structural elements, like citations, that connect two documents.
Two documents  and , and a third element, the context , define the contextual document similarity.
The further specification of the context  is subject to this research.

Second, we will develop a recommender system that allows the exploration of the document space in terms of documents and their relations. 
The system will enable analogical queries, similar to SPARQL queries, and will be empirically tested in a user-centric evaluation.
Based on a given seed document, the system finds other documents that share one or more similarity contexts with the seed document or miss one or more other similarity contexts.






Research Tasks and Questions 

To achieve this objective, we divide the thesis into the following research tasks:



[T1] Review the strengths and weakness of state-of-the-art document representations and the corresponding similarity measures with the focus on answering:



[a)]How do today's representation techniques account for the many facets of extensive documents? 


[b)]What methods exist to jointly utilize text and link-based features for a single similarity measure?

[c)]What are the requirements for a contextual similarity measure that can express to what the similarity of two documents relates?

[d)]What should be defined as the similarity contexts to improve literature recommendations?



[T2] Design and implement a novel method that addresses weakness and combines the strengths of existing methods, whereby semantic features for text and links should be combined in a hybrid manner.


[T3] Develop a prototypical system that leverages the contextual document similarity measure for enhanced literature recommendations.

[T4] Conduct a user-centric evaluation comparing the prototype with existing systems in regards to it performance (recommendation quality, satisfying information need), whereby the discovery of distantly related, yet, relevant documents is the primary objective.



This final step of the recommender system evaluation reflects the fact that contextual document similarity does not serve a purpose on its own.
Instead it is only the underlying technology that ultimately aims to enable users to make sense of a large document collection.
Whether we achieve this goal can consequently only be proven by exposing the prototypical system to users in a real-world application, and examining the users' behavior.



Related Work 



Text-based Similarity


A classical method for representing natural language text as a numerical vector is bag-of-words  or the vector space model . 
Both methods produce sparse vector representations of documents in which the dimensions correspond to the terms used in the document corpus, and the values indicate how many times a term occurred in a document.
With Term Frequency - Inverse Document Frequency  (TF-IDF), the values depend on the term specificity, which improve the semantic document representation.
In combination with cosine similarity, sparse vector representations allow the efficient computation of document similarities, are integrated into popular information retrieval frameworks, e.g., Apache Lucene(https://lucene.apache.org), and have been successfully tested in recommender system research .



With word2vec, Mikolov et al.  introduced an algorithm to learn dense vector representations of words such that semantically similar words end up close to each other in the embedding space. 
Word2vec has two different training algorithms, named continuous bag-of-words (cbow), and skip-gram. The former predicts a word based on its context, and the latter the converse. Both models, cbow and skip-gram, are widely applied in NLP tasks , but they do not represent entire documents. 
The concept of Paragraph Vectors  extends word2vec to learn embeddings for word sequences of arbitrary length.
Paragraph Vectors also has two training algorithms, named distributed memory (dm) and distributed bag-of-words (dbow), which are analogous to cbow and skip-gram, respectively. 
In both algorithms, Paragraph Vectors uses an extra vector responsible for capturing the semantic representation of the entire text document. 
The dbow training model has been shown to outperform dm in semantic similarity tasks .
Aside from word2vec, other prominent techniques for word embeddings are GloVe  and fastText .
Arora et al.  showed that taking the weighted average of word vectors is  a simple, yet effective method to derive document representations, and can outperform more sophisticated methods.

More recently, Transformer-based  language models introduced a shift from context-free word embeddings, like word2vec  or GloVe , to contextual embeddings as used in BERT , RoBERTa , Transformer-XL , XLNet  and others.
The Transformer architecture allowed the large-scale unsupervised pretraining of language models and led to significant improvements for many NLP tasks.
Reimers et al.  show that BERT can be successfully applied to determine sentence similarity.
In prior work, we also applied BERT successfully for document classification .
In contrast to the rather classical methods of sparse document vector or context-free word embeddings, Transformers are computationally more expensive, especially on longer text sequences.  
Until now, Transformers gained little attention in the recommender system community. 
This is presumably due to the computation resources that Transformers require. 
A recent recommender system survey by Bai et al.  does not report by any use of Transformers. 
To our knowledge, Hassan et al.  are one of the first to use BERT to recommend research papers, whereby they only use BERT to encode only the paper titles and not the document text as vectors .




Link-based Similarity


Besides the document text, links between documents supply essential semantic information. 
We refer to links for any kind of structural elements that connect documents, that can be citations in academic papers, and also hyperlinks in web pages.
Already in "pre-Web" times, links in the form of citations played a crucial role in library science.
In 1963, Kessler  introduced Bibliographic Coupling to determine a similarity relationship between two documents depending on the overlap of their cited literature. 
Small  presented Co-citation as the frequency with which two documents are cited together by other documents.
The more often two documents are co-cited together, the degree of similarity increases.
In contrast to Bibliographic Coupling, Co-citation relies on external factors and changes over time .
With the increasing availability of full-text publications, it became evident to also utilize the position citations within the text for similarity assessments.
Gipp and Beel  incorporated the citation position as a semantic feature into their Co-citation proximity analysis (CPA).
The underlying idea of CPA is that, when citation markers of co-cited documents are in close proximity, the documents are more likely to be similar.
Empirical studies show the positive effect of co-citation proximity .

Aside from the position, the textual context in which a link or citation occurs is another valuable semantic information.
In scientific literature, the text around citations tends to state known facts, similar to summaries, more concisely than in the original papers.
Nakov et al.  demonstrate that citation context information aligns well with manually curated information from the biomedical domain.
At the same time, the citation context also depends on the citing paper. 
Elkiss et al.  found that different citations to the same paper often focus on different aspects of that paper.
As a result, we plan to exploit the information implied in the citation context to derive a context for the document similarity of the cited and the citing document.
Moreover, the availability of citation context datasets  might also allow developing a learning approach for documents that do not share any citations. 

To easily integrate link-based features into a learning approach, one needs to derive vector representations.
Documents connected by links are essentially a graph and, therefore, methods for generated graph embeddings are also applicable.
Graph embedding techniques are closely related to the ones used for word embeddings.
Methods like DeepWalk  or Node2vec , learn node embeddings by leveraging the local structures in the network similar to word2vec . 
The local structure in a graph corresponds to the words occurring in the same sentence.
Various studies demonstrate the application of graph embedding for linked documents .
However, to our knowledge, none of these studies take the link proximity as in CPA  into account.
Thus, we will investigate CPA's transferability to graph embeddings.




Recommender Systems


Recommender systems are often divided into four categories : collaborative filtering, knowledge-based, content-based and hybrid recommender system.
In this work, we primarily focus on content-based recommender systems, whereby content referrers to any features that originate from the recommended items.
As application domain, we focus on academic literature, which is also subject to related surveys . 
Kanakia et al.  use the Microsoft Academic Graph  to build a recommender system for research papers. They construct two recommendation sets, one with Co-citation  and another one with text-based features from TF-IDF  and word2vec , and combine the two sets in a hybrid manner.
In comparison to systems only based on text or citation features,  Kanakia et al. find that their hybrid approach correlates stronger with the relevance judgments of 40 user study participants. 
This outcome motivates us to as well make use of hybrid features.
Collins and Beel  conduct an online evaluation of three text-based using TF-IDF , Paragraph-Vectors , and Keyphrases . 
They serve 33.5M recommendations to users of two digital libraries and measure the performance in terms of click-through rate (CTR). 
Collins and Beel observe a significant performance difference between the algorithm (up to  400) but also between the two libraries.
This outcome highlights the importance of recommender system research and especially the challenges of evaluations.
Experiments might not be reproducible , or metrics like CTR might not correspond to actual relevance .

Therefore, the user-centric evaluation will substantial to this research.
Betts et al.  demonstrate that, aside from citations and text, additional metadata (authors, affiliations, venues) allows them to construct a searchable graph database for scientific literature.
With contextual document similarity, we aim to achieve similar graph-like structures but based on the semantic similarity of the document content.




Towards Contextual Document Similarity for Literature Recommendations



In the first stage of the doctoral thesis, we will review, combine, and adapt existing techniques for document representations and measures to define their contextual similarity (T1).
On the one hand, we must consider the recent advances in neural methods. 
In particular, techniques that been shown to be useful in other fields, e.g., NLP tasks, but have not yet been applied for recommendations, are of interest.
One example of such a technology would be the Transformer .
On the other hand, rather classical but well-established methods, such as CPA , which do not have their neural counterpart,  must not be neglected.
Moreover, hybrid techniques, as shown by Kanakia et al. , can combine strengths from links and text-based approaches. 
Accordingly, text and link combination will be likewise in our focus.





]figures/fine-grain-doc-sim.pdf
Contextual document similarity for research papers. The seed paper is similar with respect to its resource (green) or method (orange) to other papers.




*[t]


Example of context information being integrated into the Semantic Scholar recommendation interface. 
1) Recommendations are listed in a "Related Papers" section. 
2) Each recommendation is accompanied by context information, e.g., similar method. Users can click on the icon to browse more papers focused on a particular context.
3) Combination of similar and different contexts.
4) Users can navigate to additional recommendation sets with other context combinations by clicking on the arrow.
5) The dots indicate the availability of other recommendations.  


Based on the findings from the literature review, we will conceive a contextual document similarity measure to address the shortcoming of existing methods (T2).
Current document similarity measures usually define the similarity of a seed document  and target document  in terms of a single similarity score, e.g., cosine similarity of document vectors or co-citation proximity index for CPA  (Figure ).

These similarity scores are scalar values and usually normalized to the range from 0 (dissimilar) to 1 (similar). 
The contextual similarity measure goes one step further and is illustrated in Figure .
To be precise, the contextual similarity will measure the similarity of  and  with respect to a given context .
Therefore, the contextual similarity will be computed as a function .
The contexts are denoted as the finite set  and depend on the document corpus and use case.
Even if the further specification of  is part of this research, Figure  depicts one example for recommendations of research papers.
In the example, there are two similarity contexts in regards to resource  and method  used in the paper.
The paper by Zhao et al.  on author disambiguation exemplifies the seed document.
Support Vector Machine  is similar to the seed concerning method , while the Microsoft Academic Service  relates to the resource context .
The example's underlying information originates from's entry(https://www.orkg.org/orkg/paper/R6119/R6120) in the Open Research Knowledge Graph .
The contextual similarity measure aims for an outcome comparable to the one in Figure .


Such an outcome will pave the way for the last stage of the research that is the development (T3) and evaluation (T4) of a recommender system based on contextual document similarity.
We envision mainly two opportunities to advance recommender systems, (i) diverse and (ii) focused recommendations. 
As the context describe different facets of the seed document, one could diversify the recommendations. 
Choosing the recommendations from documents that are similar in different contexts to the seed document would ensure diversity. 
In Figure , and can be considered as diverse recommendations, since they present different aspects of, i.e., the used method or resource.
When considering documents connected to the seed (i.e., one common context) over two edges recommendations focusing on specific aspects are more feasible (either all green or all orange documents in Figure ). 
Diverse and focused recommendations could be especially suitable for scenarios in which the user's information need demands different perspectives for the same seed. 
In contrast to user-based recommender systems, content-based approaches usually struggle to account for specific preferences from their users. 
One way to respect different information requirements would be to suggest alternative recommendation sets that are focused on specific aspects. 
In the example of , focused recommendation sets could include paper using the same resource or applying the same method.
The intersection of contexts would even allow finding paper with the same resource but different methods.

Figure  presents how contextual information could be integrated into a recommender system interface.
We use the research paper search engine Semantic Scholar(https://www.semanticscholar.org/) as example.
The three presented recommendations are diverse since they relate to different contexts (2) or a combination of contexts (3).
If users are interested in a particular aspect, they can click on the context icon to browse more focused recommendations.
The contextual document similarity is the foundation for such recommender  system.



Preliminary Work 

We initiated our research on recommender systems with a large-scale offline evaluation of text- and link-based methods for the task of finding related Wikipedia articles (The papers are published under my birth name Malte Schwarzer.). 
In , we demonstrate that the text-based TF-IDF  generates different recommendations compared to Co-citation  and CPA .
Depending on individual information needs, one or the other recommender system is preferred (T1).
With Citolytics , we extend the concept of CPA and, moreover, show how a citation-based recommender system can be deployed into a production environment (T3).

A key contribution of this research is the hybrid use of content-based features (T2).
In , we incorporate text- and link-features for the document classification task.
We use contextual text representations from BERT  and combine them with knowledge graph embeddings, i.e., vector representations derived from links between Wikidata items.
On a technical level, both vector representations, text and graph, are simply concatenated. 
Whether such a concatenation is the suitable method, is a question that we aim to answer with this research.

Recommender systems are only one example of applications that would benefit from contextual document similarity.
Another application is semantic storytelling, i.e., the semi-automatic arrangement of individual content pieces into a coherent story.
In, we took the first steps towards defining the similarity context as discourse relations between different text segments.
Our learnings from semantic storytelling facilitate the development of the prototypical recommender system (T3).



Expected Contributions




This doctoral thesis will make the following four key contributions.


Hybrid Text- and Link-based Document Representations 

Text and links provide crucial semantic information about documents. 
While the document text reflects the content as expressed by its author, links reveal how a single document relates to the entire document collection.
We expect especially the textual context of a link as valuable information for determining the contextual similarity of linked documents.
Therefore, we will combine the two information sources for hybrid text- and link-based document representations (T2).
As Kanakia et al.  have shown, hybrid methods are beneficial for recommender systems.
Similarly, in, we already combine text-based features with knowledge embeddings for document classification.
Our document representation technique will additionally incorporate the proximity of the link markers based on the idea of CPA .
Building upon existing graph embedding methods , the link proximity can be integrated by formulating the citation network as a weighted graph.
To proof the validity of our hybrid technique, we will empirically evaluate it in comparison to well-established baselines, e.g., and others. 



Segment-level Document Similarity

A simple approach for contextual document similarity is to split documents into semantic segments and to compute the similarity on the segment-level.
For specific document types, which have a standardized format, such an approach is applicable. 
Research papers can be segmented, for example, along their sections into background, methodology, and conclusion.
Chan et al.  present a proof-of-concept for this approach.
For other domains, the segmentation is less trivial, e.g., for non-standardized literature or when the segmentation cannot be not predefined.
In such settings, the challenge is to split a coherent document into segments automatically.
The document segmentation is, in its core, a sequence labeling task.
In , we already investigate methods, like BERT , for the labeling of named entities in medical documents.
As part of the doctoral thesis, we will continue this work for document segmentation and test the method against existing benchmarks . 

Pairwise Document Classification

The segmentation of documents is a practical and straightforward approach. 
However, the segmentation simultaneously eliminates the coherence of the document content.
One segment may lose its semantic meaning without the surrounding segments.  
We address this issue already in  in regards to coherent discourse relations. 
Consequently, the segment-level document similarity will only be a suboptimal solution.
A way to achieve context document similarity while keeping the document coherence intact is to treat the problem as pairwise document classification.
The document pair of  and  is subject to a classifier that predicts the class label , whereby the prediction probability corresponds to the similarity score.
We demonstrate the validity of this approach in . 
Namely, we evaluate different classifiers based on GloVe , Paragraph Vectors , BERT , and XLNet  with a dataset constructed from Wikidata and Wikipedia. 
In the dataset, Wikipedia articles are the documents, and Wikidata statements and properties define how the documents relate to each other.
The work presented in  can be considered as the first step in this research directory based on a tailored dataset.
Next, we will extend the pairwise document classification to other corpora. 
The primary goal is its application on academic literature, whereby we will utilize data from existing academic knowledge graphs  but also manually annotate documents for this purpose.


User-centric Evaluation

In addition to the offline and data-centric evaluation, a method that underpins recommender systems ultimately needs to be evaluated in terms of user satisfaction.
The contradictory results of past offline and online evaluations highlight this need .
As a result, the user-centric evaluation will be the fourth contribution of this thesis (T4).
On the one hand, we are currently exploring the perceived differences between text- and link-based similarity measures with a qualitative user study. 
The ongoing study will provide a better understanding of changing information needs.
We investigate what user properties affect the information need and what method addresses these needs the best.
Besides studying the information need, we also need to collect additional expert feedback. 
This feedback is a prerequisite before specifying the set of similar contexts for a literature domain.

On the other hand, we will conduct an online evaluation to counter the influence of a laboratory set-up in user studies.
Online evaluations are inherently challenging to conduct since they require access to an application with a sufficient number of users.
But when successfully conducted, online evaluations produce findings under realistic settings.
Additionally, online evaluations lead more quickly to statistically significant results compared to small-scale user studies.
Due to these reasons, we have invested special effort into establishing research partnerships with non-profit digital libraries for the purpose of online evaluations.
For research papers, we will collaborate with Mr. DLib , while CourtListener  will provide us the opportunity to investigate legal documents.
Moreover, we will evaluate recommendations of mathematical literature with the support of zbMATH(https://zbmath.org/).
Collaborating with non-profit partners will also contribute to the openness our research. 
For instance, we expect that experimental data can be published more easily without conflicting commercial interests.
Publishing experimental data is critical when working against the reproducibility issues in recommender system research .
With this focus on transparent and reproducible evaluations, we emphasize these issues. 



Conclusion 

In summary, literature recommender systems could benefit significantly from the development of contextual document similarity measures.
With the conceived system, users will be able to explore document collections by formulating queries in terms of documents and how they relate to each other.
To achieve for this goal, we will develop a prototype and evaluate it for different literature domains.

In contrast to existing document similarity measures that distinguish between similar or dissimilar, and fail to express what makes two documents alike,
the investigated measure will provide a context to the similarity.
The contextual document similarity is defined as a triple of two documents and the context that specifies to what the similarity of the two documents relates.
On a technical level, we will incorporate semantic features from text and links in a hybrid manner to represent documents.

acl_natbib










 
 
 
 
 
 
 





    



































































